Measurement of the CKM angles alpha and gamma at the BaBar experiment

We present recent measurements of the CKM angles alpha and gamma using data collected by the BaBar detector at the PEP-II asymmetric-energy e+ e- collider at the Stanford Linear Accelerator Center. In addition to constraints on alpha from the decays B0 -> pi+ pi-, B0 -> rho+ pi- and B0 -> rho+ rho-, we also report the first measurement of time-dependent CP asymmetries in the decay B0 -> a1+(1260) pi-. We present measurements of gamma in B+ -> D(*)0 K+ decays using a Dalitz analysis in the modes D^0 -> Ks pi+ pi- and D^0 -> pi+ pi- pi0.

==> Abstract.txt <==
\\
Title: Measurement of the CKM angles alpha and gamma at the BaBar experiment
Author: Vincenzo Lombardo (for the BaBar Collaboration)
Comments: 5 pages, contributed to the Proceedings of Lake Louise Winter Institute 2007
Report-no: BABAR-TALK-7/003, SLAC-PUB-12530
\\

We present recent measurements of the CKM angles alpha and gamma using data collected 
by the BaBar detector at the PEP-II asymmetric-energy e+ e- collider at the 
Stanford Linear Accelerator Center. In addition to constraints on alpha from the decays 
B0 -> pi+ pi-, B0 -> rho+ pi- and B0 -> rho+ rho-, we also report the first measurement 
of time-dependent CP asymmetries in the decay B0 -> a1+(1260) pi-. We present
 measurements of gamma in B+ -> D(*)0 K+ decays using a Dalitz analysis in the 
modes D^0 -> Ks pi+ pi- and D^0 -> pi+ pi- pi0.
